Optimal Type-Dependent Liquid Welfare Guarantees for Autobidding Agents with Budgets

Online advertising systems have recently transitioned to autobidding, allowing advertisers to delegate bidding decisions to automated agents. Each advertiser directs their agent to optimize an objective function subject to return-on-investment (ROI) and budget constraints. Given their practical relevance, this shift has spurred a surge of research on the liquid welfare price of anarchy (POA) of fundamental auction formats under autobidding, most notably simultaneous first-price auctions (FPA). One of the main challenges is to understand the efficiency of FPA in the presence of heterogeneous agent types. We introduce {type-dependent smoothness framework that enables a unified analysis of the POA in such complex autobidding environments. In our approach, we derive type-dependent smoothness parameters which we carefully balance to obtain POA bounds. This balancing gives rise to a POA-revealing mathematical program, which we use to determine tight bounds on the POA of coarse correlated equilibria (CCE). Our framework is versatile enough to handle heterogeneous agent types and extends to the general class of fractionally subadditive valuations. Additionally, we develop a novel reduction technique that transforms budget-constrained agents into budget-unconstrained ones. Combining this reduction technique with our smoothness framework enables us to derive tight bounds on the POA of CCE in the general hybrid agent model with both ROI and budget constraints. Among other results, our bounds uncover an intriguing threshold phenomenon showing that the POA depends intricately on the smallest and largest agent types. We also extend our study to FPAs with reserve prices, which can be interpreted as predictions of agents' values, to further improve efficiency guarantees.

==> q_data.dat <==
eta Q
0.00000000 2.18848737
0.00050251 2.18796361
0.00100503 2.18743979
0.00150754 2.18691591
0.00201005 2.18639197
0.00251256 2.18586796
0.00301508 2.18534390
0.00351759 2.18481978
0.00402010 2.18429560
0.00452261 2.18377136
0.00502513 2.18324706
0.00552764 2.18272269
0.00603015 2.18219827
0.00653266 2.18167379
0.00703518 2.18114924
0.00753769 2.18062464
0.00804020 2.18009998
0.00854271 2.17957525
0.00904523 2.17905047
0.00954774 2.17852562
0.01005025 2.17800071
0.01055276 2.17747575
0.01105528 2.17695072
0.01155779 2.17642563
0.01206030 2.17590048
0.01256281 2.17537527
0.01306533 2.17485000
0.01356784 2.17432467
0.01407035 2.17379928
0.01457286 2.17327383
0.01507538 2.17274832
0.01557789 2.17222275
0.01608040 2.17169711
0.01658291 2.17117142
0.01708543 2.17064566
0.01758794 2.17011985
0.01809045 2.16959397
0.01859296 2.16906803
0.01909548 2.16854203
0.01959799 2.16801597
0.02010050 2.16748985
0.02060302 2.16696367
0.02110553 2.16643743
0.02160804 2.16591112
0.02211055 2.16538476
0.02261307 2.16485833
0.02311558 2.16433184
0.02361809 2.16380530
0.02412060 2.16327869
0.02462312 2.16275202
0.02512563 2.16222528
0.02562814 2.16169849
0.02613065 2.16117164
0.02663317 2.16064472
0.02713568 2.16011775
0.02763819 2.15959071
0.02814070 2.15906361
0.02864322 2.15853645
0.02914573 2.15800923
0.02964824 2.15748194
0.03015075 2.15695460
0.03065327 2.15642719
0.03115578 2.15589973
0.03165829 2.15537220
0.03216080 2.15484461
0.03266332 2.15431696
0.03316583 2.15378924
0.03366834 2.15326147
0.03417085 2.15273363
0.03467337 2.15220573
0.03517588 2.15167777
0.03567839 2.15114975
0.03618090 2.15062167
0.03668342 2.15009352
0.03718593 2.14956532
0.03768844 2.14903705
0.03819095 2.14850872
0.03869347 2.14798033
0.03919598 2.14745188
0.03969849 2.14692336
0.04020101 2.14639478
0.04070352 2.14586614
0.04120603 2.14533744
0.04170854 2.14480868
0.04221106 2.14427986
0.04271357 2.14375097
0.04321608 2.14322202
0.04371859 2.14269301
0.04422111 2.14216394
0.04472362 2.14163480
0.04522613 2.14110561
0.04572864 2.14057635
0.04623116 2.14004703
0.04673367 2.13951765
0.04723618 2.13898820
0.04773869 2.13845869
0.04824121 2.13792912
0.04874372 2.13739949
0.04924623 2.13686980
0.04974874 2.13634004
0.05025126 2.13581023
0.05075377 2.13528035
0.05125628 2.13475040
0.05175879 2.13422040
0.05226131 2.13369033
0.05276382 2.13316020
0.05326633 2.13263001
0.05376884 2.13209975
0.05427136 2.13156944
0.05477387 2.13103906
0.05527638 2.13050861
0.05577889 2.12997811
0.05628141 2.12944754
0.05678392 2.12891691
0.05728643 2.12838622
0.05778894 2.12785547
0.05829146 2.12732465
0.05879397 2.12679377
0.05929648 2.12626283
0.05979899 2.12573182
0.06030151 2.12520075
0.06080402 2.12466962
0.06130653 2.12413843
0.06180905 2.12360717
0.06231156 2.12307585
0.06281407 2.12254447
0.06331658 2.12201303
0.06381910 2.12148152
0.06432161 2.12094995
0.06482412 2.12041831
0.06532663 2.11988662
0.06582915 2.11935486
0.06633166 2.11882304
0.06683417 2.11829115
0.06733668 2.11775920
0.06783920 2.11722719
0.06834171 2.11669512
0.06884422 2.11616298
0.06934673 2.11563078
0.06984925 2.11509852
0.07035176 2.11456619
0.07085427 2.11403380
0.07135678 2.11350135
0.07185930 2.11296883
0.07236181 2.11243625
0.07286432 2.11190361
0.07336683 2.11137090
0.07386935 2.11083813
0.07437186 2.11030530
0.07487437 2.10977240
0.07537688 2.10923945
0.07587940 2.10870642
0.07638191 2.10817334
0.07688442 2.10764019
0.07738693 2.10710697
0.07788945 2.10657370
0.07839196 2.10604036
0.07889447 2.10550696
0.07939698 2.10497349
0.07989950 2.10443996
0.08040201 2.10390637
0.08090452 2.10337271
0.08140704 2.10283899
0.08190955 2.10230520
0.08241206 2.10177135
0.08291457 2.10123744
0.08341709 2.10070347
0.08391960 2.10016943
0.08442211 2.09963532
0.08492462 2.09910116
0.08542714 2.09856693
0.08592965 2.09803263
0.08643216 2.09749828
0.08693467 2.09696385
0.08743719 2.09642937
0.08793970 2.09589482
0.08844221 2.09536020
0.08894472 2.09482553
0.08944724 2.09429079
0.08994975 2.09375598
0.09045226 2.09322111
0.09095477 2.09268618
0.09145729 2.09215118
0.09195980 2.09161612
0.09246231 2.09108099
0.09296482 2.09054581
0.09346734 2.09001055
0.09396985 2.08947523
0.09447236 2.08893985
0.09497487 2.08840441
0.09547739 2.08786890
0.09597990 2.08733332
0.09648241 2.08679768
0.09698492 2.08626198
0.09748744 2.08572621
0.09798995 2.08519038
0.09849246 2.08465449
0.09899497 2.08411853
0.09949749 2.08358250
0.10000000 2.08304641
0.10100000 2.08197940
0.10275188 2.08010952
0.10450376 2.07823885
0.10625564 2.07636740
0.10800752 2.07449516
0.10975940 2.07262213
0.11151128 2.07074832
0.11326316 2.06887371
0.11501504 2.06699832
0.11676692 2.06512214
0.11851880 2.06324517
0.12027068 2.06136741
0.12202256 2.05948885
0.12377444 2.05760950
0.12552632 2.05572935
0.12727820 2.05384841
0.12903008 2.05196668
0.13078195 2.05008414
0.13253383 2.04820081
0.13428571 2.04631668
0.13603759 2.04443175
0.13778947 2.04254602
0.13954135 2.04065949
0.14129323 2.03877216
0.14304511 2.03688402
0.14479699 2.03499508
0.14654887 2.03310534
0.14830075 2.03121479
0.15005263 2.02932343
0.15180451 2.02743127
0.15355639 2.02553830
0.15530827 2.02364452
0.15706015 2.02174993
0.15881203 2.01985453
0.16056391 2.01795832
0.16231579 2.01606129
0.16406767 2.01416345
0.16581955 2.01226480
0.16757143 2.01036534
0.16932331 2.00846506
0.17107519 2.00656396
0.17282707 2.00466204
0.17457895 2.00275931
0.17633083 2.00085576
0.17808271 1.99895139
0.17983459 1.99704620
0.18158647 1.99514018
0.18333835 1.99323335
0.18509023 1.99132569
0.18684211 1.98941721
0.18859398 1.98750790
0.19034586 1.98559777
0.19209774 1.98368681
0.19384962 1.98177502
0.19560150 1.97986241
0.19735338 1.97794897
0.19910526 1.97603469
0.20085714 1.97411959
0.20260902 1.97220366
0.20436090 1.97028689
0.20611278 1.96836930
0.20786466 1.96645086
0.20961654 1.96453160
0.21136842 1.96261150
0.21312030 1.96069056
0.21487218 1.95876879
0.21662406 1.95684617
0.21837594 1.95492272
0.22012782 1.95299843
0.22187970 1.95107330
0.22363158 1.94914733
0.22538346 1.94722052
0.22713534 1.94529287
0.22888722 1.94336437
0.23063910 1.94143503
0.23239098 1.93950484
0.23414286 1.93757381
0.23589474 1.93564193
0.23764662 1.93370920
0.23939850 1.93177563
0.24115038 1.92984121
0.24290226 1.92790593
0.24465414 1.92596981
0.24640602 1.92403284
0.24815789 1.92209501
0.24990977 1.92015633
0.25166165 1.91821680
0.25341353 1.91627641
0.25516541 1.91433517
0.25691729 1.91239307
0.25866917 1.91045011
0.26042105 1.90850630
0.26217293 1.90656163
0.26392481 1.90461610
0.26567669 1.90266971
0.26742857 1.90072246
0.26918045 1.89877434
0.27093233 1.89682537
0.27268421 1.89487553
0.27443609 1.89292483
0.27618797 1.89097326
0.27793985 1.88902083
0.27969173 1.88706753
0.28144361 1.88511337
0.28319549 1.88315833
0.28494737 1.88120243
0.28669925 1.87924566
0.28845113 1.87728802
0.29020301 1.87532951
0.29195489 1.87337012
0.29370677 1.87140987
0.29545865 1.86944874
0.29721053 1.86748673
0.29896241 1.86552385
0.30071429 1.86356010
0.30246617 1.86159547
0.30421805 1.85962996
0.30596992 1.85766357
0.30772180 1.85569631
0.30947368 1.85372817
0.31122556 1.85175914
0.31297744 1.84978923
0.31472932 1.84781845
0.31648120 1.84584678
0.31823308 1.84387422
0.31998496 1.84190078
0.32173684 1.83992646
0.32348872 1.83795125
0.32524060 1.83597516
0.32699248 1.83399817
0.32874436 1.83202030
0.33049624 1.83004154
0.33224812 1.82806189
0.33400000 1.82608135
0.33575188 1.82409992
0.33750376 1.82211760
0.33925564 1.82013438
0.34100752 1.81815027
0.34275940 1.81616527
0.34451128 1.81417937
0.34626316 1.81219257
0.34801504 1.81020488
0.34976692 1.80821629
0.35151880 1.80622680
0.35327068 1.80423641
0.35502256 1.80224513
0.35677444 1.80025294
0.35852632 1.79825985
0.36027820 1.79626586
0.36203008 1.79427096
0.36378195 1.79227516
0.36553383 1.79027846
0.36728571 1.78828085
0.36903759 1.78628234
0.37078947 1.78428292
0.37254135 1.78228259
0.37429323 1.78028135
0.37604511 1.77827920
0.37779699 1.77627615
0.37954887 1.77427218
0.38130075 1.77226730
0.38305263 1.77026151
0.38480451 1.76825480
0.38655639 1.76624718
0.38830827 1.76423865
0.39006015 1.76222920
0.39181203 1.76021883
0.39356391 1.75820755
0.39531579 1.75619535
0.39706767 1.75418223
0.39881955 1.75216819
0.40057143 1.75015323
0.40232331 1.74813735
0.40407519 1.74612054
0.40582707 1.74410282
0.40757895 1.74208417
0.40933083 1.74006460
0.41108271 1.73804410
0.41283459 1.73602267
0.41458647 1.73400032
0.41633835 1.73197704
0.41809023 1.72995283
0.41984211 1.72792770
0.42159398 1.72590163
0.42334586 1.72387463
0.42509774 1.72184671
0.42684962 1.71981784
0.42860150 1.71778805
0.43035338 1.71575732
0.43210526 1.71372566
0.43385714 1.71169306
0.43560902 1.70965952
0.43736090 1.70762505
0.43911278 1.70558964
0.44086466 1.70355329
0.44261654 1.70151600
0.44436842 1.69947777
0.44612030 1.69743860
0.44787218 1.69539849
0.44962406 1.69335743
0.45137594 1.69131543
0.45312782 1.68927249
0.45487970 1.68722860
0.45663158 1.68518376
0.45838346 1.68313798
0.46013534 1.68109125
0.46188722 1.67904357
0.46363910 1.67699494
0.46539098 1.67494536
0.46714286 1.67289483
0.46889474 1.67084335
0.47064662 1.66879091
0.47239850 1.66673752
0.47415038 1.66468318
0.47590226 1.66262788
0.47765414 1.66057162
0.47940602 1.65851441
0.48115789 1.65645624
0.48290977 1.65439711
0.48466165 1.65233702
0.48641353 1.65027597
0.48816541 1.64821396
0.48991729 1.64615099
0.49166917 1.64408705
0.49342105 1.64202215
0.49517293 1.63995629
0.49692481 1.63788946
0.49867669 1.63582166
0.50042857 1.63375289
0.50218045 1.63168316
0.50393233 1.62961246
0.50568421 1.62754079
0.50743609 1.62546815
0.50918797 1.62339453
0.51093985 1.62131995
0.51269173 1.61924439
0.51444361 1.61716785
0.51619549 1.61509034
0.51794737 1.61301186
0.51969925 1.61093239
0.52145113 1.60885195
0.52320301 1.60677053
0.52495489 1.60468814
0.52670677 1.60260476
0.52845865 1.60052040
0.53021053 1.59843505
0.53196241 1.59634873
0.53371429 1.59426142
0.53546617 1.59217312
0.53721805 1.59008384
0.53896992 1.58799357
0.54072180 1.58590232
0.54247368 1.58381007
0.54422556 1.58171684
0.54597744 1.57962261
0.54772932 1.57752740
0.54948120 1.57543119
0.55123308 1.57333399
0.55298496 1.57123579
0.55473684 1.56913660
0.55648872 1.56703641
0.55824060 1.56493523
0.55999248 1.56283305
0.56174436 1.56072987
0.56349624 1.55862569
0.56524812 1.55652051
0.56700000 1.55441432
0.56875188 1.55230714
0.57050376 1.55019895
0.57225564 1.54808975
0.57400752 1.54597956
0.57575940 1.54386835
0.57751128 1.54175614
0.57926316 1.53964292
0.58101504 1.53752868
0.58276692 1.53541344
0.58451880 1.53329719
0.58627068 1.53117993
0.58802256 1.52906165
0.58977444 1.52694236
0.59152632 1.52482205
0.59327820 1.52270073
0.59503008 1.52057838
0.59678195 1.51845502
0.59853383 1.51633065
0.60028571 1.51420525
0.60203759 1.51207883
0.60378947 1.50995139
0.60554135 1.50782292
0.60729323 1.50569343
0.60904511 1.50356291
0.61079699 1.50143137
0.61254887 1.49929880
0.61430075 1.49716521
0.61605263 1.49503058
0.61780451 1.49289492
0.61955639 1.49075823
0.62130827 1.48862051
0.62306015 1.48648176
0.62481203 1.48434197
0.62656391 1.48220114
0.62831579 1.48005928
0.63006767 1.47791638
0.63181955 1.47577244
0.63357143 1.47362746
0.63532331 1.47148144
0.63707519 1.46933438
0.63882707 1.46718628
0.64057895 1.46503713
0.64233083 1.46288693
0.64408271 1.46073569
0.64583459 1.45858340
0.64758647 1.45643007
0.64933835 1.45427568
0.65109023 1.45212024
0.65284211 1.44996375
0.65459398 1.44780621
0.65634586 1.44564761
0.65809774 1.44348795
0.65984962 1.44132724
0.66160150 1.43916548
0.66335338 1.43700265
0.66510526 1.43483876
0.66685714 1.43267382
0.66860902 1.43050781
0.67036090 1.42834073
0.67211278 1.42617260
0.67386466 1.42400339
0.67561654 1.42183312
0.67736842 1.41966178
0.67912030 1.41748938
0.68087218 1.41531590
0.68262406 1.41314135
0.68437594 1.41096573
0.68612782 1.40878903
0.68787970 1.40661126
0.68963158 1.40443241
0.69138346 1.40225248
0.69313534 1.40007148
0.69488722 1.39788939
0.69663910 1.39570622
0.69839098 1.39352197
0.70014286 1.39133664
0.70189474 1.38915022
0.70364662 1.38696272
0.70539850 1.38477413
0.70715038 1.38258444
0.70890226 1.38039367
0.71065414 1.37820181
0.71240602 1.37600885
0.71415789 1.37381480
0.71590977 1.37161966
0.71766165 1.36942342
0.71941353 1.36722608
0.72116541 1.36502764
0.72291729 1.36282810
0.72466917 1.36062746
0.72642105 1.35842571
0.72817293 1.35622286
0.72992481 1.35401891
0.73167669 1.35181385
0.73342857 1.34960768
0.73518045 1.34740040
0.73693233 1.34519200
0.73868421 1.34298250
0.74043609 1.34077188
0.74218797 1.33856015
0.74393985 1.33634730
0.74569173 1.33413333
0.74744361 1.33191824
0.74919549 1.32970203
0.75094737 1.32748470
0.75269925 1.32526624
0.75445113 1.32304666
0.75620301 1.32082596
0.75795489 1.31860412
0.75970677 1.31638116
0.76145865 1.31415706
0.76321053 1.31193183
0.76496241 1.30970547
0.76671429 1.30747797
0.76846617 1.30524934
0.77021805 1.30301956
0.77196992 1.30078865
0.77372180 1.29855660
0.77547368 1.29632340
0.77722556 1.29408906
0.77897744 1.29185357
0.78072932 1.28961693
0.78248120 1.28737915
0.78423308 1.28514021
0.78598496 1.28290013
0.78773684 1.28065889
0.78948872 1.27841649
0.79124060 1.27617294
0.79299248 1.27392823
0.79474436 1.27168235
0.79649624 1.26943532
0.79824812 1.26718712
0.80000000 1.26493776
0.80100000 1.26365327
0.80174874 1.26269127
0.80249749 1.26172905
0.80324623 1.26076661
0.80399497 1.25980397
0.80474372 1.25884111
0.80549246 1.25787804
0.80624121 1.25691475
0.80698995 1.25595125
0.80773869 1.25498753
0.80848744 1.25402360
0.80923618 1.25305946
0.80998492 1.25209510
0.81073367 1.25113052
0.81148241 1.25016574
0.81223116 1.24920073
0.81297990 1.24823551
0.81372864 1.24727008
0.81447739 1.24630443
0.81522613 1.24533856
0.81597487 1.24437248
0.81672362 1.24340618
0.81747236 1.24243967
0.81822111 1.24147294
0.81896985 1.24050599
0.81971859 1.23953883
0.82046734 1.23857145
0.82121608 1.23760386
0.82196482 1.23663605
0.82271357 1.23566802
0.82346231 1.23469977
0.82421106 1.23373131
0.82495980 1.23276263
0.82570854 1.23179373
0.82645729 1.23082461
0.82720603 1.22985528
0.82795477 1.22888573
0.82870352 1.22791596
0.82945226 1.22694597
0.83020101 1.22597577
0.83094975 1.22500534
0.83169849 1.22403470
0.83244724 1.22306384
0.83319598 1.22209276
0.83394472 1.22112146
0.83469347 1.22014994
0.83544221 1.21917820
0.83619095 1.21820624
0.83693970 1.21723406
0.83768844 1.21626167
0.83843719 1.21528905
0.83918593 1.21431621
0.83993467 1.21334316
0.84068342 1.21236988
0.84143216 1.21139638
0.84218090 1.21042266
0.84292965 1.20944873
0.84367839 1.20847457
0.84442714 1.20750018
0.84517588 1.20652558
0.84592462 1.20555076
0.84667337 1.20457572
0.84742211 1.20360045
0.84817085 1.20262496
0.84891960 1.20164925
0.84966834 1.20067332
0.85041709 1.19969716
0.85116583 1.19872079
0.85191457 1.19774419
0.85266332 1.19676737
0.85341206 1.19579032
0.85416080 1.19481306
0.85490955 1.19383557
0.85565829 1.19285785
0.85640704 1.19187991
0.85715578 1.19090175
0.85790452 1.18992337
0.85865327 1.18894476
0.85940201 1.18796593
0.86015075 1.18698687
0.86089950 1.18600759
0.86164824 1.18502809
0.86239698 1.18404836
0.86314573 1.18306840
0.86389447 1.18208823
0.86464322 1.18110782
0.86539196 1.18012719
0.86614070 1.17914634
0.86688945 1.17816526
0.86763819 1.17718395
0.86838693 1.17620242
0.86913568 1.17522066
0.86988442 1.17423868
0.87063317 1.17325647
0.87138191 1.17227403
0.87213065 1.17129137
0.87287940 1.17030848
0.87362814 1.16932536
0.87437688 1.16834201
0.87512563 1.16735844
0.87587437 1.16637464
0.87662312 1.16539062
0.87737186 1.16440636
0.87812060 1.16342188
0.87886935 1.16243717
0.87961809 1.16145223
0.88036683 1.16046707
0.88111558 1.15948167
0.88186432 1.15849605
0.88261307 1.15751019
0.88336181 1.15652411
0.88411055 1.15553780
0.88485930 1.15455126
0.88560804 1.15356449
0.88635678 1.15257749
0.88710553 1.15159026
0.88785427 1.15060280
0.88860302 1.14961511
0.88935176 1.14862719
0.89010050 1.14763904
0.89084925 1.14665066
0.89159799 1.14566204
0.89234673 1.14467320
0.89309548 1.14368412
0.89384422 1.14269482
0.89459296 1.14170528
0.89534171 1.14071551
0.89609045 1.13972551
0.89683920 1.13873528
0.89758794 1.13774481
0.89833668 1.13675411
0.89908543 1.13576318
0.89983417 1.13477202
0.90058291 1.13378062
0.90133166 1.13278899
0.90208040 1.13179713
0.90282915 1.13080503
0.90357789 1.12981270
0.90432663 1.12882014
0.90507538 1.12782734
0.90582412 1.12683431
0.90657286 1.12584104
0.90732161 1.12484754
0.90807035 1.12385381
0.90881910 1.12285984
0.90956784 1.12186563
0.91031658 1.12087119
0.91106533 1.11987652
0.91181407 1.11888161
0.91256281 1.11788646
0.91331156 1.11689107
0.91406030 1.11589546
0.91480905 1.11489960
0.91555779 1.11390351
0.91630653 1.11290718
0.91705528 1.11191061
0.91780402 1.11091381
0.91855276 1.10991677
0.91930151 1.10891949
0.92005025 1.10792198
0.92079899 1.10692423
0.92154774 1.10592623
0.92229648 1.10492801
0.92304523 1.10392954
0.92379397 1.10293083
0.92454271 1.10193189
0.92529146 1.10093271
0.92604020 1.09993328
0.92678894 1.09893362
0.92753769 1.09793372
0.92828643 1.09693358
0.92903518 1.09593320
0.92978392 1.09493258
0.93053266 1.09393172
0.93128141 1.09293061
0.93203015 1.09192927
0.93277889 1.09092769
0.93352764 1.08992586
0.93427638 1.08892380
0.93502513 1.08792149
0.93577387 1.08691894
0.93652261 1.08591615
0.93727136 1.08491312
0.93802010 1.08390985
0.93876884 1.08290633
0.93951759 1.08190257
0.94026633 1.08089857
0.94101508 1.07989433
0.94176382 1.07888984
0.94251256 1.07788511
0.94326131 1.07688013
0.94401005 1.07587491
0.94475879 1.07486945
0.94550754 1.07386374
0.94625628 1.07285779
0.94700503 1.07185159
0.94775377 1.07084515
0.94850251 1.06983847
0.94925126 1.06883154
0.95000000 1.06782436
0.95100000 1.06647882
0.95126174 1.06612656
0.95152349 1.06577427
0.95178523 1.06542195
0.95204698 1.06506960
0.95230872 1.06471722
0.95257047 1.06436481
0.95283221 1.06401237
0.95309396 1.06365990
0.95335570 1.06330739
0.95361745 1.06295486
0.95387919 1.06260230
0.95414094 1.06224971
0.95440268 1.06189709
0.95466443 1.06154444
0.95492617 1.06119175
0.95518792 1.06083904
0.95544966 1.06048630
0.95571141 1.06013353
0.95597315 1.05978072
0.95623490 1.05942789
0.95649664 1.05907503
0.95675839 1.05872214
0.95702013 1.05836921
0.95728188 1.05801626
0.95754362 1.05766327
0.95780537 1.05731026
0.95806711 1.05695721
0.95832886 1.05660414
0.95859060 1.05625103
0.95885235 1.05589790
0.95911409 1.05554473
0.95937584 1.05519154
0.95963758 1.05483831
0.95989933 1.05448505
0.96016107 1.05413176
0.96042282 1.05377845
0.96068456 1.05342510
0.96094631 1.05307172
0.96120805 1.05271831
0.96146980 1.05236487
0.96173154 1.05201140
0.96199329 1.05165790
0.96225503 1.05130437
0.96251678 1.05095081
0.96277852 1.05059722
0.96304027 1.05024360
0.96330201 1.04988994
0.96356376 1.04953626
0.96382550 1.04918255
0.96408725 1.04882880
0.96434899 1.04847503
0.96461074 1.04812123
0.96487248 1.04776739
0.96513423 1.04741352
0.96539597 1.04705963
0.96565772 1.04670570
0.96591946 1.04635174
0.96618121 1.04599776
0.96644295 1.04564374
0.96670470 1.04528969
0.96696644 1.04493561
0.96722819 1.04458150
0.96748993 1.04422736
0.96775168 1.04387318
0.96801342 1.04351898
0.96827517 1.04316475
0.96853691 1.04281049
0.96879866 1.04245619
0.96906040 1.04210187
0.96932215 1.04174751
0.96958389 1.04139312
0.96984564 1.04103871
0.97010738 1.04068426
0.97036913 1.04032978
0.97063087 1.03997527
0.97089262 1.03962073
0.97115436 1.03926616
0.97141611 1.03891156
0.97167785 1.03855693
0.97193960 1.03820226
0.97220134 1.03784757
0.97246309 1.03749285
0.97272483 1.03713809
0.97298658 1.03678330
0.97324832 1.03642849
0.97351007 1.03607364
0.97377181 1.03571876
0.97403356 1.03536385
0.97429530 1.03500891
0.97455705 1.03465394
0.97481879 1.03429894
0.97508054 1.03394390
0.97534228 1.03358884
0.97560403 1.03323374
0.97586577 1.03287862
0.97612752 1.03252346
0.97638926 1.03216827
0.97665101 1.03181306
0.97691275 1.03145781
0.97717450 1.03110253
0.97743624 1.03074721
0.97769799 1.03039187
0.97795973 1.03003650
0.97822148 1.02968109
0.97848322 1.02932566
0.97874497 1.02897019
0.97900671 1.02861469
0.97926846 1.02825917
0.97953020 1.02790361
0.97979195 1.02754801
0.98005369 1.02719239
0.98031544 1.02683674
0.98057718 1.02648106
0.98083893 1.02612534
0.98110067 1.02576959
0.98136242 1.02541382
0.98162416 1.02505801
0.98188591 1.02470217
0.98214765 1.02434630
0.98240940 1.02399040
0.98267114 1.02363446
0.98293289 1.02327850
0.98319463 1.02292250
0.98345638 1.02256648
0.98371812 1.02221042
0.98397987 1.02185433
0.98424161 1.02149821
0.98450336 1.02114206
0.98476510 1.02078587
0.98502685 1.02042966
0.98528859 1.02007341
0.98555034 1.01971714
0.98581208 1.01936083
0.98607383 1.01900449
0.98633557 1.01864812
0.98659732 1.01829172
0.98685906 1.01793528
0.98712081 1.01757882
0.98738255 1.01722232
0.98764430 1.01686580
0.98790604 1.01650924
0.98816779 1.01615265
0.98842953 1.01579603
0.98869128 1.01543937
0.98895302 1.01508269
0.98921477 1.01472597
0.98947651 1.01436923
0.98973826 1.01401245
0.99000000 1.01365564
0.99100000 1.01229215
0.99116327 1.01206950
0.99132653 1.01184683
0.99148980 1.01162415
0.99165306 1.01140146
0.99181633 1.01117876
0.99197959 1.01095604
0.99214286 1.01073332
0.99230612 1.01051058
0.99246939 1.01028782
0.99263265 1.01006506
0.99279592 1.00984228
0.99295918 1.00961949
0.99312245 1.00939669
0.99328571 1.00917388
0.99344898 1.00895105
0.99361224 1.00872822
0.99377551 1.00850537
0.99393878 1.00828250
0.99410204 1.00805963
0.99426531 1.00783674
0.99442857 1.00761384
0.99459184 1.00739093
0.99475510 1.00716801
0.99491837 1.00694507
0.99508163 1.00672212
0.99524490 1.00649916
0.99540816 1.00627619
0.99557143 1.00605320
0.99573469 1.00583020
0.99589796 1.00560719
0.99606122 1.00538417
0.99622449 1.00516113
0.99638776 1.00493809
0.99655102 1.00471503
0.99671429 1.00449195
0.99687755 1.00426887
0.99704082 1.00404577
0.99720408 1.00382266
0.99736735 1.00359954
0.99753061 1.00337641
0.99769388 1.00315326
0.99785714 1.00293010
0.99802041 1.00270693
0.99818367 1.00248375
0.99834694 1.00226055
0.99851020 1.00203735
0.99867347 1.00181412
0.99883673 1.00159089
0.99900000 1.00136765

